Computation of the correlated metal-insulator transition in vanadium dioxide from first principles

Vanadium dioxide(VO$_2$) is a paradigmatic example of a strongly correlated system that undergoes a metal-insulator transition at a structural phase transition. To date, this transition has necessitated significant post-hoc adjustments to theory in order to be described properly. Here we report standard state-of-the-art first principles quantum Monte Carlo (QMC) calculations of the structural dependence of the properties of VO$_2$. Using this technique, we simulate the interactions between electrons explicitly, which allows for the metal-insulator transition to naturally emerge, importantly without ad-hoc adjustments. The QMC calculations show that the structural transition directly causes the metal-insulator transition and a change in the coupling of vanadium spins. This change in the spin coupling results in a prediction of a momentum-independent magnetic excitation in the insulating state. While two-body correlations are important to set the stage for this transition, they do not change significantly when VO$_2$ becomes an insulator. These results show that it is now possible to account for electron correlations in a quantitatively accurate way that is also specific to materials.

==> supplementary/vo2_energy.csv <==
timestep,cell size,mixing,structure,state,energy,energy_err,pseudo
0.01,4,35,monoclinic,AFM,-416.1157,0.0003,bfd
0.01,4,35,monoclinic,UNP,-416.0679,0.0003,bfd
0.01,4,35,monoclinic,FM,-416.1,0.0002,bfd
0.01,4,35,rutile,AFM,-416.1181,0.0003,bfd
0.01,4,35,rutile,UNP,-416.0256,0.0003,bfd
0.01,4,35,rutile,FM,-416.1167,0.0003,bfd
0.01,4,35,monoclinic,AFM,-415.0417851,0.0005,yoon
0.01,4,35,monoclinic,UNP,-414.9973021,0.0005,yoon
0.01,4,35,monoclinic,FM,-415.0270432,0.000514,yoon
0.01,4,35,rutile,AFM,-415.041875,0.0005,yoon
0.01,4,35,rutile,UNP,,,yoon
0.01,4,35,rutile,FM,-415.031362,0.0005,yoon
0.02,4,0,monoclinic,AFM,-415.1004903,0.000354975,yoon
0.02,4,0,monoclinic,UNP,-415.0549157,0.000356647,yoon
0.02,4,0,monoclinic,FM,-415.0739169,0.000350747,yoon
0.02,4,0,rutile,AFM,-415.0767432,0.000350695,yoon
0.02,4,0,rutile,UNP,-415.0388683,0.000352044,yoon
0.02,4,0,rutile,FM,-415.0810178,0.000354063,yoon
0.02,4,35,monoclinic,AFM,-416.1173236,0.00026,bfd
0.02,4,35,monoclinic,UNP,-416.0710065,0.00026,bfd
0.02,4,35,monoclinic,FM,-416.1022897,0.00026,bfd
0.02,4,35,rutile,AFM,-416.1200353,0.00027,bfd
0.02,4,35,rutile,UNP,-416.0289718,0.00027,bfd
0.02,4,35,rutile,FM,-416.1190944,0.00025,bfd
0.02,4,0,monoclinic,AFM,-416.0877363,0.00018,bfd
0.02,4,0,monoclinic,UNP,-416.0575953,0.000278,bfd
0.02,4,0,monoclinic,FM,-416.0648732,0.000273,bfd
0.02,4,0,rutile,AFM,-416.067103,0.00027,bfd
0.02,4,0,rutile,UNP,-416.0301356,0.000278,bfd
0.02,4,0,rutile,FM,-416.0744811,0.000271,bfd
0.01,16,35,monoclinic,AFM,-1663.607,0.003,bfd
0.01,16,35,monoclinic,UNP,-1663.398,0.004,bfd
0.01,16,35,monoclinic,FM,-1663.546,0.003,bfd
0.01,16,35,rutile,AFM,-1663.611,0.003,bfd
0.01,16,35,rutile,UNP,-1663.174,0.004,bfd
0.01,16,35,rutile,FM,-1663.605,0.003,bfd
0.02,16,25,monoclinic,AFM(intra),-1663.614181,0.002458959,bfd
0.02,16,25,monoclinic,AFM,-1663.621951,0.002487832,bfd
0.02,16,25,monoclinic,UNP,-1663.410187,0.002663328,bfd
0.02,16,25,monoclinic,FM,-1663.549478,0.002327065,bfd
0.02,16,25,rutile,AFM,-1663.628162,0.002403414,bfd
0.02,16,25,rutile,UNP,-1663.172754,0.002792477,bfd
0.02,16,25,rutile,FM,-1663.613919,0.00244368,bfd
0.02,4,25,monoclinic,AFM,-416.125323,0.000261146,bfd
0.02,4,25,monoclinic,UNP,-416.0768775,0.000286572,bfd
0.02,4,25,monoclinic,FM,-416.1074396,0.00027,bfd
0.02,4,25,rutile,AFM,-416.124958,0.000266288,bfd
0.02,4,25,rutile,UNP,-416.035112,0.000272585,bfd
0.02,4,25,rutile,FM,-416.1232495,0.000261542,bfd

